PFL-GAN: When Client Heterogeneity Meets Generative Models in Personalized Federated Learning

Recent advances of generative learning models are accompanied by the growing interest in federated learning (FL) based on generative adversarial network (GAN) models. In the context of FL, GAN can capture the underlying client data structure, and regenerate samples resembling the original data distribution without compromising the private raw data. Although most existing GAN-based FL works focus on training a global model, Personalized FL (PFL) sometimes can be more effective in view of client data heterogeneity in terms of distinct data sample distributions, feature spaces, and labels. To cope with client heterogeneity in GAN-based FL, we propose a novel GAN sharing and aggregation strategy for PFL. The proposed PFL-GAN addresses the client heterogeneity in different scenarios. More specially, we first learn the similarity among clients and then develop an weighted collaborative data aggregation. The empirical results through the rigorous experimentation on several well-known datasets demonstrate the effectiveness of PFL-GAN.

==> data/data-optimized.csv <==
throughput, latency, remark
2,	5.2,	no real data
4,	5.4,	no real data
6,	6.1,	no real data
8,	6.2,	no real data
10,	7.5, 	no real data
12,	8.4,	no real data
14,	11.5,	no real data
16, 16.3,	no real data

==> data/data-unoptimized.csv <==
throughput, latency, remark
2,	4.5,	no real data
4,	4.4,	no real data
6,	5.2,	no real data
8,	8.2,	no real data
10,	31.2, 	no real data

